Improving Image-Based Precision Medicine with Uncertainty-Aware Causal Models

Image-based precision medicine aims to personalize treatment decisions based on an individual's unique imaging features so as to improve their clinical outcome. Machine learning frameworks that integrate uncertainty estimation as part of their treatment recommendations would be safer and more reliable. However, little work has been done in adapting uncertainty estimation techniques and validation metrics for precision medicine. In this paper, we use Bayesian deep learning for estimating the posterior distribution over factual and counterfactual outcomes on several treatments. This allows for estimating the uncertainty for each treatment option and for the individual treatment effects (ITE) between any two treatments. We train and evaluate this model to predict future new and enlarging T2 lesion counts on a large, multi-center dataset of MR brain images of patients with multiple sclerosis, exposed to several treatments during randomized controlled trials. We evaluate the correlation of the uncertainty estimate with the factual error, and, given the lack of ground truth counterfactual outcomes, demonstrate how uncertainty for the ITE prediction relates to bounds on the ITE error. Lastly, we demonstrate how knowledge of uncertainty could modify clinical decision-making to improve individual patient and clinical trial outcomes.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> oldbib.txt <==

@article{GadLesionsRelapses,
title = "Predictive value of gadolinium-enhanced magnetic resonance imaging for relapse rate and changes in disability or impairment in multiple sclerosis: a meta-analysis",
author = "L. Kappos et al.",
year = "1999",
doi = "https://doi.org/10.1016/S0140-6736(98)03053-0",
language = "English",
volume = "353",
pages = "964--969",
journal = "Lancet (London, England)",
issn = "0140-6736",
publisher = "Elsevier Limited",
}
@article{MSheterogeneity,
author = {Lucchinetti, Claudia and Brück, Wolfgang and Parisi, Joseph and Scheithauer, Bernd and Rodriguez, Moses and Lassmann, Hans},
year = {2000},
month = {07},
pages = {707-17},
title = {Heterogeneity of multiple sclerosis lesions: Implications for the pathogenesis of demyelination},
volume = {47},
journal = {Annals of neurology},
doi = {10.1002/1531-8249(200006)47:6<707::AID-ANA3>3.0.CO;2-Q}
}
@inproceedings{Gutierrez2017,
   author = {Pierre Gutierrez and Jean-Yves Gérardy},
   editor = {Claire Hardgrove and Louis Dorard and Keiran Thompson and Florian Douetteau},
   journal = {Proceedings of The 3rd International Conference on Predictive Applications and APIs},
   month = {12},
   pages = {1-13},
   publisher = {PMLR},
   title = {Causal Inference and Uplift Modelling: A Review of the Literature},
   volume = {67},
   url = {https://proceedings.mlr.press/v67/gutierrez17a.html},
   year = {2017},
}
@article{DigitalTwinsMS,
author = {Voigt, Isabel and Inojosa Castro, Hernan and Dillenseger, Anja and Haase, Rocco and Thomas, K. and Ziemssen, Tjalf},
year = {2021},
month = {05},
pages = {669811},
title = {Digital Twins for Multiple Sclerosis},
volume = {12},
journal = {Frontiers in Immunology},
doi = {10.3389/fimmu.2021.669811}
}
@INPROCEEDINGS{Largescalecomputationalmodels,

  author={Russo, Giulia and Parasiliti Palumbo, Giuseppe Alessandro and Salvatore, Valentina Di and Maimone, Davide and Pappalardo, Francesco},

  booktitle={2021 International Conference on Electrical, Computer and Energy Technologies (ICECET)}, 

  title={Computational models to predict disease course and treatment response in multiple sclerosis}, 

  year={2021},

  volume={},

  number={},

  pages={1-5},

  doi={10.1109/ICECET52533.2021.9698465}}


@article{BayesianSensitivityAnalysisMS,
author = {Waddingham, Ed and Mt-Isa, Shahrul and Nixon, Richard and Ashby, Deborah},
title = {A Bayesian approach to probabilistic sensitivity analysis in structured benefit-risk assessment},
journal = {Biometrical Journal},
volume = {58},
number = {1},
pages = {28-42},
keywords = {Bayes, Benefit risk, Decision making, MCDA, Statistics},
doi = {https://doi.org/10.1002/bimj.201300254},
url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/bimj.201300254},
eprint = {https://onlinelibrary.wiley.com/doi/pdf/10.1002/bimj.201300254},
abstract = {Quantitative decision models such as multiple criteria decision analysis (MCDA) can be used in benefit-risk assessment to formalize trade-offs between benefits and risks, providing transparency to the assessment process. There is however no well-established method for propagating uncertainty of treatment effects data through such models to provide a sense of the variability of the benefit-risk balance. Here, we present a Bayesian statistical method that directly models the outcomes observed in randomized placebo-controlled trials and uses this to infer indirect comparisons between competing active treatments. The resulting treatment effects estimates are suitable for use within the MCDA setting, and it is possible to derive the distribution of the overall benefit-risk balance through Markov Chain Monte Carlo simulation. The method is illustrated using a case study of natalizumab for relapsing-remitting multiple sclerosis.},
year = {2016}
}


@InProceedings{NazFirstActivityPaper,
author="Sepahvand, Nazanin Mohammadi
and Hassner, Tal
and Arnold, Douglas L.
and Arbel, Tal",
editor="Crimi, Alessandro
and Bakas, Spyridon
and Kuijf, Hugo
and Keyvan, Farahani
and Reyes, Mauricio
and van Walsum, Theo",
title="CNN Prediction of Future Disease Activity for Multiple Sclerosis Patients from Baseline MRI and Lesion Labels",
booktitle="Brainlesion: Glioma, Multiple Sclerosis, Stroke and Traumatic Brain Injuries",
year="2019",
publisher="Springer International Publishing",
address="Cham",
pages="57--69",
abstract="New T2w and gadolineum-enhancing lesions in Magnetic Resonance Images (MRI) are indicators of new disease activity in Multiple Sclerosis (MS) patients. Predicting future disease activity could help predict the progression of the disease as well as efficacy of treatment. We introduce a convolutional neural network (CNN) framework for future MRI disease activity prediction in relapsing-remitting MS (RRMS) patients from multi-modal MR images at baseline and illustrate how the inclusion of T2w lesion labels at baseline can significantly improve prediction accuracy by drawing the attention of the network to the location of lesions. Next, we develop a segmentation network to automatically infer lesion labels when semi-manual expert lesion labels are unavailable. Both prediction and segmentation networks are trained and tested on a large, proprietary, multi-center, multi-modal, clinical trial dataset consisting of 1068 patients. Testing based on a dataset of 95 patients shows that our framework reaches very high performance levels (sensitivities of 80.11{\%} and specificities of 79.16{\%}) when semi-manual expert labels are included as input at baseline in addition to multi-modal MRI. Even with inferred lesion labels replacing semi-manual labels, the method significantly outperforms an identical end-to-end CNN which only includes baseline multi-modal MRI.",
isbn="978-3-030-11723-8"
}
@Article{BRAVO,
   Author="Vollmer, T. L.  and Sorensen, P. S.  and Selmaj, K.  and Zipp, F.  and Havrdova, E.  and Cohen, J. A.  and Sasson, N.  and Gilgun-Sherki, Y.  and Arnold, D. L. ",
   Title="{{A} randomized placebo-controlled phase {I}{I}{I} trial of oral laquinimod for multiple sclerosis}",
   Journal="J Neurol",
   Year="2014",
   Volume="261",
   Number="4",
   Pages="773--783",
   Month="Apr"
}
@inproceedings{PropensityScoreUsage,
  title={Optimal personalized treatment learning models with insurance applications},
  author={Leandro Axel Guelman},
  year={2015}
}

@Article{DEFINE,
   Author="Havrdova, E.  and Hutchinson, M.  and Kurukulasuriya, N. C.  and Raghupathi, K.  and Sweetser, M. T.  and Dawson, K. T.  and Gold, R. ",
   Title="{{O}ral {B}{G}-12 (dimethyl fumarate) for relapsing-remitting multiple sclerosis: a review of {D}{E}{F}{I}{N}{E} and {C}{O}{N}{F}{I}{R}{M}. {E}valuation of: {G}old {R}, {K}appos {L}, {A}rnold {D}, et al. {P}lacebo-controlled phase 3 study of oral {B}{G}-12 for relapsing multiple sclerosis. {N} {E}ngl {J} {M}ed 2012;367:1098-107; and {F}ox {R}{J}, {M}iller {D}{H}, {P}hillips {J}{T}, et al. {P}lacebo-controlled phase 3 study of oral {B}{G}-12 or glatiramer in multiple sclerosis. {N} {E}ngl {J} {M}ed 2012;367:1087-97}",
   Journal="Expert Opin Pharmacother",
   Year="2013",
   Volume="14",
   Number="15",
   Pages="2145--2156",
   Month="Oct"
}
@article{OPERA,
author = {Hauser, Stephen L. and Bar-Or, Amit and Comi, Giancarlo and Giovannoni, Gavin and Hartung, Hans-Peter and Hemmer, Bernhard and Lublin, Fred and Montalban, Xavier and Rammohan, Kottil W. and Selmaj, Krzysztof and Traboulsee, Anthony and Wolinsky, Jerry S. and Arnold, Douglas L. and Klingelschmitt, Gaelle and Masterman, Donna and Fontoura, Paulo and Belachew, Shibeshih and Chin, Peter and Mairon, Nicole and Garren, Hideki and Kappos, Ludwig},
title = {Ocrelizumab versus Interferon Beta-1a in Relapsing Multiple Sclerosis},
journal = {New England Journal of Medicine},
volume = {376},
number = {3},
pages = {221-234},
year = {2017},
doi = {10.1056/NEJMoa1601277},
    note ={PMID: 28002679},

URL = { 
        https://doi.org/10.1056/NEJMoa1601277
    
},
eprint = { 
        https://doi.org/10.1056/NEJMoa1601277
    
}
}

@Article{ITRcosteffectiveness,
  author={Yizhe Xu and Tom H. Greene and Adam P. Bress and Brian C. Sauer and Brandon K. Bellows and Yue Zhang and William S. Weintraub and Andrew E. Moran and Jincheng Shen},
  title={{Estimating the optimal individualized treatment rule from a cost‐effectiveness perspective}},
  journal={Biometrics},
  year=2022,
  volume={78},
  number={1},
  pages={337-351},
  month={March},
  keywords={},
  doi={10.1111/biom.13406},
  abstract={Optimal individualized treatment rules (ITRs) provide customized treatment recommendations based on subject characteristics to maximize clinical benefit in accordance with the objectives in precision medicine. As a result, there is growing interest in developing statistical tools for estimating optimal ITRs in evidence‐based research. In health economic perspectives, policy makers consider the tradeoff between health gains and incremental costs of interventions to set priorities and allocate resources. However, most work on ITRs has focused on maximizing the effectiveness of treatment without considering costs. In this paper, we jointly consider the impact of effectiveness and cost on treatment decisions and define ITRs under a composite‐outcome setting, so that we identify the most cost‐effective ITR that accounts for individual‐level heterogeneity through direct optimization. In particular, we propose a decision‐tree–based statistical learning algorithm that uses a net‐monetary‐benefit–based reward to provide nonparametric estimations of the optimal ITR. We provide several approaches to estimating the reward underlying the ITR as a function of subject characteristics. We present the strengths and weaknesses of each approach and provide practical guidelines by comparing their performance in simulation studies. We illustrate the top‐performing approach from our simulations by evaluating the projected 15‐year personalized cost‐effectiveness of the intensive blood pressure control of the Systolic Blood Pressure Intervention Trial (SPRINT) study.},
  url={https://ideas.repec.org/a/bla/biomet/v78y2022i1p337-351.html}
}

@article{CostEffectivenessMS,
author = {Hartung, Daniel},
year = {2017},
month = {08},
pages = {},
title = {Economics and Cost-Effectiveness of Multiple Sclerosis Therapies in the USA},
volume = {14},
journal = {Neurotherapeutics},
doi = {10.1007/s13311-017-0566-3}
}
@article{CostValueAHA,
author = {Anderson, Jeffrey and Heidenreich, Paul and Barnett, Paul and Creager, Mark and Fonarow, Gregg and Gibbons, Raymond and Halperin, Jonathan and Hlatky, Mark and Jacobs, Alice and Mark, Daniel and Masoudi, Frederick and Peterson, Eric and Shaw, Leslee},
year = {2014},
month = {03},
pages = {},
title = {ACC/AHA Statement on Cost/Value Methodology in Clinical Practice Guidelines and Performance Measures A Report of the American College of Cardiology/American Heart Association Task Force on Performance Measures and Task Force on Practice Guidelines},
volume = {63},
journal = {Journal of the American College of Cardiology},
doi = {10.1016/j.jacc.2014.03.016}
}
@article{DoCalculus,
author = {Pearl, Judea},
title = {The Seven Tools of Causal Inference, with Reflections on Machine Learning},
year = {2019},
issue_date = {March 2019},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {62},
number = {3},
issn = {0001-0782},
url = {https://doi.org/10.1145/3241036},
doi = {10.1145/3241036},
abstract = {The kind of causal inference seen in natural human thought can be "algorithmitized" to help produce human-level machine intelligence.},
journal = {Commun. ACM},
month = {feb},
pages = {54–60},
numpages = {7}
}
@article{GlockerCasualityMI,
	doi = {10.1038/s41467-020-17478-w},
  
	url = {https://doi.org/10.1038%2Fs41467-020-17478-w},
  
	year = 2020,
	month = {jul},
  
	publisher = {Springer Science and Business Media {LLC}
},
  
	volume = {11},
  
	number = {1},
  
	author = {Daniel C. Castro and Ian Walker and Ben Glocker},
  
	title = {Causality matters in medical imaging},
  
	journal = {Nature Communications}
}
@article{RueckertCausalReview,
  doi = {10.48550/ARXIV.2206.05498},
  
  url = {https://arxiv.org/abs/2206.05498},
  
  author = {Vlontzos, Athanasios and Rueckert, Daniel and Kainz, Bernhard},
  
  keywords = {Computer Vision and Pattern Recognition (cs.CV), Artificial Intelligence (cs.AI), General Literature (cs.GL), FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {A Review of Causality for Learning Algorithms in Medical Image Analysis},
  
  publisher = {arXiv},
  
  year = {2022},
  
  copyright = {Creative Commons Attribution 4.0 International}
}
@article{SotosCMLhealthcare,
author = {Sanchez, Pedro  and Voisey, Jeremy P.  and Xia, Tian  and Watson, Hannah I.  and O’Neil, Alison Q.  and Tsaftaris, Sotirios A. },
title = {Causal machine learning for healthcare and precision medicine},
journal = {Royal Society Open Science},
volume = {9},
number = {8},
pages = {220638},
year = {2022},
doi = {10.1098/rsos.220638},

URL = {https://royalsocietypublishing.org/doi/abs/10.1098/rsos.220638},
eprint = {https://royalsocietypublishing.org/doi/pdf/10.1098/rsos.220638}
,
    abstract = { Causal machine learning (CML) has experienced increasing popularity in healthcare. Beyond the inherent capabilities of adding domain knowledge into learning systems, CML provides a complete toolset for investigating how a system would react to an intervention (e.g. outcome given a treatment). Quantifying effects of interventions allows actionable decisions to be made while maintaining robustness in the presence of confounders. Here, we explore how causal inference can be incorporated into different aspects of clinical decision support systems by using recent advances in machine learning. Throughout this paper, we use Alzheimer’s disease to create examples for illustrating how CML can be advantageous in clinical scenarios. Furthermore, we discuss important challenges present in healthcare applications such as processing high-dimensional and unstructured data, generalization to out-of-distribution samples and temporal relationships, that despite the great effort from the research community remain to be solved. Finally, we review lines of research within causal representation learning, causal discovery and causal reasoning which offer the potential towards addressing the aforementioned challenges. }
}


@article{RRMSactivity,
author = {Rudick, Richard and Lee, Jar-Chi and Simon, Jack and Fisher, Elizabeth},
year = {2006},
month = {08},
pages = {236-42},
title = {Significance of T2 lesions in multiple sclerosis: A 13-year longitudinal study},
volume = {60},
journal = {Annals of neurology},
doi = {10.1002/ana.20883}
}

@misc{JDFresponse,
  doi = {10.48550/ARXIV.2204.01702},
  
  url = {https://arxiv.org/abs/2204.01702},
  
  author = {Durso-Finley, Joshua and Falet, Jean-Pierre R. and Nichyporuk, Brennan and Arnold, Douglas L. and Arbel, Tal},
  
  keywords = {Image and Video Processing (eess.IV), Computer Vision and Pattern Recognition (cs.CV), Machine Learning (cs.LG), FOS: Electrical engineering, electronic engineering, information engineering, FOS: Electrical engineering, electronic engineering, information engineering, FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {Personalized Prediction of Future Lesion Activity and Treatment Effect in Multiple Sclerosis from Baseline MRI},
  
  publisher = {arXiv},
  
  year = {2022},
  
  copyright = {Creative Commons Attribution 4.0 International}
}

@misc{ZhaoERUPT,
  doi = {10.48550/ARXIV.1705.08492},
  
  url = {https://arxiv.org/abs/1705.08492},
  
  author = {Zhao, Yan and Fang, Xiao and Simchi-Levi, David},
  
  keywords = {Artificial Intelligence (cs.AI), FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {Uplift Modeling with Multiple Treatments and General Response Types},
  
  publisher = {arXiv},
  
  year = {2017},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}

@article{AlzheimersSurvey,
author = {Grueso, Sergio and Viejo-Sobera, Raquel},
year = {2021},
month = {03},
pages = {},
title = {Machine Learning Methods for Predicting Conversion from Mild Cognitive Impairment to Alzheimer's Disease. A Systematic Review.},
journal = {BMC Neurology},
doi = {10.21203/rs.3.rs-288564/v1}
}
@article{StrokeSurvey,
author = {Jampathong, Nampet and Rattanakanokchai, Siwanon and Pattanittum, Porjai},
year = {2018},
month = {03},
pages = {},
title = {Prognostic models for complete recovery in ischemic stroke: A systematic review and meta-analysis},
volume = {18},
journal = {BMC Neurology},
doi = {10.1186/s12883-018-1032-5}
}
@article {COVIDsurvey,
	author = {Wynants, Laure and Van Calster, Ben and Collins, Gary S and Riley, Richard D and Heinze, Georg and Schuit, Ewoud and Albu, Elena and Arshi, Banafsheh and Bellou, Vanesa and Bonten, Marc M J and Dahly, Darren L and Damen, Johanna A and Debray, Thomas P A and de Jong, Valentijn M T and De Vos, Maarten and Dhiman, Paula and Ensor, Joie and Gao, Shan and Haller, Maria C and Harhay, Michael O and Henckaerts, Liesbet and Heus, Pauline and Hoogland, Jeroen and Hudda, Mohammed and Jenniskens, Kevin and Kammer, Michael and Kreuzberger, Nina and Lohmann, Anna and Levis, Brooke and Luijken, Kim and Ma, Jie and Martin, Glen P and McLernon, David J and Navarro, Constanza L Andaur and Reitsma, Johannes B and Sergeant, Jamie C and Shi, Chunhu and Skoetz, Nicole and Smits, Luc J M and Snell, Kym I E and Sperrin, Matthew and Spijker, Ren{\'e} and Steyerberg, Ewout W and Takada, Toshihiko and Tzoulaki, Ioanna and van Kuijk, Sander M J and van Bussel, Bas C T and van der Horst, Iwan C C and Reeve, Kelly and van Royen, Florien S and Verbakel, Jan Y and Wallisch, Christine and Wilkinson, Jack and Wolff, Robert and Hooft, Lotty and Moons, Karel G M and van Smeden, Maarten},
	title = {Prediction models for diagnosis and prognosis of covid-19: systematic review and critical appraisal},
	volume = {369},
	elocation-id = {m1328},
	year = {2020},
	doi = {10.1136/bmj.m1328},
	publisher = {BMJ Publishing Group Ltd},
	abstract = {Objective To review and appraise the validity and usefulness of published and preprint reports of prediction models for prognosis of patients with covid-19, and for detecting people in the general population at increased risk of covid-19 infection or being admitted to hospital or dying with the disease.Design Living systematic review and critical appraisal by the covid-PRECISE (Precise Risk Estimation to optimise covid-19 Care for Infected or Suspected patients in diverse sEttings) group.Data sources PubMed and Embase through Ovid, up to 17 February 2021, supplemented with arXiv, medRxiv, and bioRxiv up to 5 May 2020.Study selection Studies that developed or validated a multivariable covid-19 related prediction model.Data extraction At least two authors independently extracted data using the CHARMS (critical appraisal and data extraction for systematic reviews of prediction modelling studies) checklist; risk of bias was assessed using PROBAST (prediction model risk of bias assessment tool).Results 126 978 titles were screened, and 412 studies describing 731 new prediction models or validations were included. Of these 731, 125 were diagnostic models (including 75 based on medical imaging) and the remaining 606 were prognostic models for either identifying those at risk of covid-19 in the general population (13 models) or predicting diverse outcomes in those individuals with confirmed covid-19 (593 models). Owing to the widespread availability of diagnostic testing capacity after the summer of 2020, this living review has now focused on the prognostic models. Of these, 29 had low risk of bias, 32 had unclear risk of bias, and 545 had high risk of bias. The most common causes for high risk of bias were inadequate sample sizes (n=408, 67\%) and inappropriate or incomplete evaluation of model performance (n=338, 56\%). 381 models were newly developed, and 225 were external validations of existing models. The reported C indexes varied between 0.77 and 0.93 in development studies with low risk of bias, and between 0.56 and 0.78 in external validations with low risk of bias. The Qcovid models, the PRIEST score, Carr{\textquoteright}s model, the ISARIC4C Deterioration model, and the Xie model showed adequate predictive performance in studies at low risk of bias. Details on all reviewed models are publicly available at https://www.covprecise.org/.Conclusion Prediction models for covid-19 entered the academic literature to support medical decision making at unprecedented speed and in large numbers. Most published prediction model studies were poorly reported and at high risk of bias such that their reported predictive performances are probably optimistic. Models with low risk of bias should be validated before clinical implementation, preferably through collaborative efforts to also allow an investigation of the heterogeneity in their performance across various populations and settings. Methodological guidance, as provided in this paper, should be followed because unreliable predictions could cause more harm than benefit in guiding clinical decisions. Finally, prediction modellers should adhere to the TRIPOD (transparent reporting of a multivariable prediction model for individual prognosis or diagnosis) reporting guideline.Systematic review registration Protocol https://osf.io/ehc47/, registration https://osf.io/wy245.Readers{\textquoteright} note This article is the final version of a living systematic review that has been updated over the past two years to reflect emerging evidence. This version is update 4 of the original article published on 7 April 2020 (BMJ 2020;369:m1328). Previous updates can be found as data supplements (https://www.bmj.com/content/369/bmj.m1328/related$\#$datasupp). When citing this paper please consider adding the update number and date of access for clarity.The study protocol is available online at https://osf.io/ehc47/. Detailed extracted data on all included studies are available on https://www.covprecise.org/.},
	URL = {https://www.bmj.com/content/369/bmj.m1328},
	eprint = {https://www.bmj.com/content/369/bmj.m1328.full.pdf},
	journal = {BMJ}
}

@article{BayesModels,
    author = {MacKay, David J. C.},
    title = "{A Practical Bayesian Framework for Backpropagation Networks}",
    journal = {Neural Computation},
    volume = {4},
    number = {3},
    pages = {448-472},
    year = {1992},
    month = {05},
    abstract = "{A quantitative and practical Bayesian framework is described for learning of mappings in feedforward networks. The framework makes possible (1) objective comparisons between solutions using alternative network architectures, (2) objective stopping rules for network pruning or growing procedures, (3) objective choice of magnitude and type of weight decay terms or additive regularizers (for penalizing large weights, etc.), (4) a measure of the effective number of well-determined parameters in a model, (5) quantified estimates of the error bars on network parameters and on network output, and (6) objective comparisons with alternative learning and interpolation models such as splines and radial basis functions. The Bayesian "evidence" automatically embodies "Occam's razor," penalizing overflexible and overcomplex models. The Bayesian approach helps detect poor underlying assumptions in learning models. For learning models well matched to a problem, a good correlation between generalization ability and the Bayesian evidence is obtained.}",
    issn = {0899-7667},
    doi = {10.1162/neco.1992.4.3.448},
    url = {https://doi.org/10.1162/neco.1992.4.3.448},
    eprint = {https://direct.mit.edu/neco/article-pdf/4/3/448/812348/neco.1992.4.3.448.pdf},
}

@misc{DeepMixtureNetworks,
  doi = {10.48550/ARXIV.1906.04450},
  
  url = {https://arxiv.org/abs/1906.04450},
  
  author = {Wu, Qingyang and Li, He and Li, Lexin and Yu, Zhou},
  
  keywords = {Machine Learning (cs.LG), Machine Learning (stat.ML), FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {Quantifying Intrinsic Uncertainty in Classification via Deep Dirichlet Mixture Networks},
  
  publisher = {arXiv},
  
  year = {2019},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}
@article{BayesianMedicineSurvey,
author = {Ashby, Deborah},
year = {2006},
month = {11},
pages = {3589-631},
title = {Bayesian statistics in medicine: A 25 year review},
volume = {25},
journal = {Statistics in medicine},
doi = {10.1002/sim.2672}
}

@article{UncertaintySurvey,
title = {A review of uncertainty quantification in deep learning: Techniques, applications and challenges},
journal = {Information Fusion},
volume = {76},
pages = {243-297},
year = {2021},
issn = {1566-2535},
doi = {https://doi.org/10.1016/j.inffus.2021.05.008},
url = {https://www.sciencedirect.com/science/article/pii/S1566253521001081},
author = {Moloud Abdar and Farhad Pourpanah and Sadiq Hussain and Dana Rezazadegan and Li Liu and Mohammad Ghavamzadeh and Paul Fieguth and Xiaochun Cao and Abbas Khosravi and U. Rajendra Acharya and Vladimir Makarenkov and Saeid Nahavandi},
keywords = {Artificial intelligence, Uncertainty quantification, Deep learning, Machine learning, Bayesian statistics, Ensemble learning},
abstract = {Uncertainty quantification (UQ) methods play a pivotal role in reducing the impact of uncertainties during both optimization and decision making processes. They have been applied to solve a variety of real-world problems in science and engineering. Bayesian approximation and ensemble learning techniques are two widely-used types of uncertainty quantification (UQ) methods. In this regard, researchers have proposed different UQ methods and examined their performance in a variety of applications such as computer vision (e.g., self-driving cars and object detection), image processing (e.g., image restoration), medical image analysis (e.g., medical image classification and segmentation), natural language processing (e.g., text classification, social media texts and recidivism risk-scoring), bioinformatics, etc. This study reviews recent advances in UQ methods used in deep learning, investigates the application of these methods in reinforcement learning, and highlights fundamental research challenges and directions associated with UQ.}
}
@article{BratsSurvey,
author = {Kapdi, Rupal and Raval, Mehul},
year = {2021},
month = {03},
pages = {1-36},
title = {A Survey and Analysis on Automated Glioma Brain Tumor Segmentation and Overall Patient Survival Prediction},
volume = {28},
journal = {Archives of Computational Methods in Engineering},
doi = {10.1007/s11831-021-09559-w}
}
@inproceedings{Jaskowski2012TransformedOutcome,
  title={Uplift modeling for clinical trial data},
  author={Maciej Jaskowski and Szymon Jaroszewicz},
  year={2012}
}
@misc{zhao2020mutli-treatment,
      title={Uplift Modeling for Multiple Treatments with Cost Optimization}, 
      author={Zhenyu Zhao and Totte Harinen},
      year={2020},
      eprint={1908.05372},
      archivePrefix={arXiv},
      primaryClass={stat.ML}
}

@article{TempleEnrichment,
author = {Temple, R},
title = {Enrichment of Clinical Study Populations},
journal = {Clinical Pharmacology \& Therapeutics},
volume = {88},
number = {6},
pages = {774-778},
doi = {https://doi.org/10.1038/clpt.2010.233},
url = {https://ascpt.onlinelibrary.wiley.com/doi/abs/10.1038/clpt.2010.233},
eprint = {https://ascpt.onlinelibrary.wiley.com/doi/pdf/10.1038/clpt.2010.233},
abstract = {Those who conduct clinical trials “enrich” study populations in a variety of ways in order to identify a population of patients in whom a drug effect, if present, is more likely to be demonstrable. The principal ways to do this are as follows: (i) practical enrichment, i.e., generally seeking to reduce noise (variability of measurement) and heterogeneity (by avoiding the enrollment of patients with other diseases and individuals in whom the disease disappears spontaneously), (ii) prognostic enrichment, i.e., finding patients who are likely to have the event of interest when enrolling for risk-reduction studies, and (iii) predictive enrichment, i.e., finding the individuals who are more likely to respond. Enrichment fits well into the growing interest in “individualization” of therapy but creates some tension with another trend, namely, the desire for “real-world studies” with less restrictive entry criteria and other requirements. Clinical Pharmacology \& Therapeutics (2010) 88 6, 774–778. doi: 10.1038/clpt.2010.233},
year = {2010}
}
@article{9HPT,
author = {Feys, Peter and Lamers, Ilse and Francis, Gordon and Benedict, Ralph and Phillips, Glenn and LaRocca, Nicholas and Hudson, Lynn and Rudick, Richard},
year = {2017},
month = {02},
pages = {135245851769082},
title = {The Nine-Hole Peg Test as a manual dexterity performance measure for multiple sclerosis},
volume = {23},
journal = {Multiple Sclerosis Journal},
doi = {10.1177/1352458517690824}
}

@article{PASAT,
title = {Paced visual serial addition test in multiple sclerosis},
journal = {Clinical Neurology and Neurosurgery},
volume = {107},
number = {3},
pages = {218-222},
year = {2005},
issn = {0303-8467},
doi = {https://doi.org/10.1016/j.clineuro.2004.11.016},
url = {https://www.sciencedirect.com/science/article/pii/S0303846704001969},
author = {Guy Nagels and Linsey Geentjens and Daphne Kos and Luc Vleugels and Marie Beatrice D’hooghe and Pol Van Asch and Kristien Vuylsteke and Peter Paul {De Deyn}},
keywords = {Multiple sclerosis, Functional composite, PASAT, PVSAT, Correlation, Normal controls},
abstract = {The paced auditory serial addition test (PASAT), a subtest of the multiple sclerosis functional composite score (MSFC), is increasingly used in the evaluation of cognitive function in multiple sclerosis (MS). While patient acceptance for the PASAT is low, its visual version, the paced visual serial addition test (PVSAT), is perceived to be better tolerated. The aim of this study was to investigate the interchangeability of PVSAT and PASAT in the evaluation of cognitive function in MS. Twenty-one normal controls and 50 patients with clinically definite MS were tested with PASAT and PVSAT. Both for PASAT and PVSAT, 3 and 2-second versions of two parallel test forms were used. In the PVSAT, the PASAT stimuli were shown on a computer screen. Patients were also tested with the other two MSFC subtests, i.e. the nine-hole pegboard test and timed 25-foot walk test, to calculate MSFC scores. PASAT-3 correlated highly with both PVSAT-3 and PVSAT-2. MSFC-v scores calculated with PVSAT-2 and PVSAT-3 values correlated highly with MSFC scores calculated with PASAT-3 results. The results suggest that the PVSAT can be used as an alternative for the PASAT in the MSFC.}
}
@article{Soltys2014EnsembleMF,
  title={Ensemble methods for uplift modeling},
  author={Michal Soltys and Szymon Jaroszewicz and Piotr Rzepakowski},
  journal={Data Mining and Knowledge Discovery},
  year={2014},
  volume={29},
  pages={1531-1559}
}
@article{NestedCrossVal,
author = {Krstajic, Damjan and Buturovic, Ljubomir and Leahy, David and Thomas, Simon},
year = {2014},
month = {03},
pages = {10},
title = {Cross-validation pitfalls when selecting and assessing regression and classification models},
volume = {6},
journal = {Journal of cheminformatics},
doi = {10.1186/1758-2946-6-10}
}@article{OneYearMSINF-B,
author = {Prosperini, Luca and Gallo, Valentina and Petsas, Nikolaos and Borriello, Giovanna and Pozzilli, C},
year = {2009},
month = {06},
pages = {1202-9},
title = {One-year MRI scan predicts clinical response to interferon beta in multiple sclerosis},
volume = {16},
journal = {European journal of neurology : the official journal of the European Federation of Neurological Societies},
doi = {10.1111/j.1468-1331.2009.02708.x}
}
@article{T25W,
author = {Robert W Motl and Jeffrey A Cohen and Ralph Benedict and Glenn Phillips and Nicholas LaRocca and Lynn D Hudson and Richard Rudick and Multiple Sclerosis Outcome Assessments Consortium},
title ={Validity of the timed 25-foot walk as an ambulatory performance outcome measure for multiple sclerosis},
journal = {Multiple Sclerosis Journal},
volume = {23},
number = {5},
pages = {704-710},
year = {2017},
doi = {10.1177/1352458517690823},
    note ={PMID: 28206828},

URL = { 
        https://doi.org/10.1177/1352458517690823
    
},
eprint = { 
        https://doi.org/10.1177/1352458517690823
    
}
,
    abstract = { The Multiple Sclerosis Outcome Assessments Consortium (MSOAC) includes representatives from advocacy organizations, Food and Drug Administration (FDA), European Medicines Agency (EMA), National Institute of Neurological Disorders and Stroke (NINDS), academic institutions, and industry partners along with persons living with multiple sclerosis (MS). One of the MSOAC goals is acceptance and qualification by regulators of performance outcomes that are highly reliable and valid, practical, cost-effective, and meaningful in MS. This article addresses the history, application, and psychometric properties of one such MSOAC metric of ambulation or walking namely, the timed 25-foot walk (T25FW). The T25FW has strong reliability over both brief and long periods of time in MS across a large range of disability levels. The outcome of walking speed from the T25FW has obvious real-world relevance and has correlated strongly with other measures of walking and lower extremity function. The T25FW is responsive for capturing intervention effects in pharmacological and rehabilitation trials and has an established value for capturing clinically meaningful change in ambulation. Directions for future research involve validating clinically meaningful improvements on the T25FW as well as determining whether 20\% change is clinically meaningful across the disability spectrum. Researchers might further consider synchronizing accelerometers and motion sensors with the T25FW for capturing walking speed in everyday life and the patient’s real environment. }
}
@article{Rubin1974EstimatingCE,
  title={Estimating causal effects of treatments in randomized and nonrandomized studies.},
  author={Donald B. Rubin},
  journal={Journal of Educational Psychology},
  year={1974},
  volume={66},
  pages={688-701}
}
@article {Kurtzke1444EDSS,
	author = {Kurtzke, John F.},
	title = {Rating neurologic impairment in multiple sclerosis},
	volume = {33},
	number = {11},
	pages = {1444--1444},
	year = {1983},
	doi = {10.1212/WNL.33.11.1444},
	publisher = {Wolters Kluwer Health, Inc. on behalf of the American Academy of Neurology},
	abstract = {One method of evaluating the degree of neurologic impairment in MS has been the combination of grades (0 = normal to 5 or 6 = maximal impairment) within 8 Functional Systems (FS) and an overall Disability Status Scale (DSS) that had steps from 0 (normal) to 10 (death due to MS). A new Expanded Disability Status Scale (EDSS) is presented, with each of the former steps (1,2,3 {\textellipsis} 9) now divided into two (1.0, 1.5, 2.0 {\textellipsis} 9.5). The lower portion is obligatorily defined by Functional System grades. The FS are Pyramidal, Cerebellar, Brain Stem, Sensory, Bowel \&amp; Bladder, Visual, Cerebral, and Other; the Sensory and Bowel \&amp; Bladder Systems have been revised. Patterns of FS and relations of FS by type and grade to the DSS are demonstrated.},
	issn = {0028-3878},
	url = {https://n.neurology.org/content/33/11/1444},
	eprint = {https://n.neurology.org/content/33/11/1444.full.pdf},
	journal = {Neurology}
}
@article{UpliftBinsDeciles,
author = {Eva Ascarza},
title ={Retention Futility: Targeting High-Risk Customers Might be Ineffective},
journal = {Journal of Marketing Research},
volume = {55},
number = {1},
pages = {80-98},
year = {2018},
doi = {10.1509/jmr.16.0163},

URL = { 
        https://doi.org/10.1509/jmr.16.0163
    
},
eprint = { 
        https://doi.org/10.1509/jmr.16.0163
    
}
,
    abstract = { Companies in a variety of sectors are increasingly managing customer churn proactively, generally by detecting customers at the highest risk of churning and targeting retention efforts towards them. While there is a vast literature on developing churn prediction models that identify customers at the highest risk of churning, no research has investigated whether it is indeed optimal to target those individuals. Combining two field experiments with machine learning techniques, the author demonstrates that customers identified as having the highest risk of churning are not necessarily the best targets for proactive churn programs. This finding is not only contrary to common wisdom but also suggests that retention programs are sometimes futile not because firms offer the wrong incentives but because they do not apply the right targeting rules. Accordingly, firms should focus their modeling efforts on identifying the observed heterogeneity in response to the intervention and to target customers on the basis of their sensitivity to the intervention, regardless of their risk of churning. This approach is empirically demonstrated to be significantly more effective than the standard practice of targeting customers with the highest risk of churning. More broadly, the author encourages firms and researchers using randomized trials (or A/B tests) to look beyond the average effect of interventions and leverage the observed heterogeneity in customers' response to select customer targets. }
}

@misc{UBshalit,
  doi = {10.48550/ARXIV.1606.03976},
  
  url = {https://arxiv.org/abs/1606.03976},
  
  author = {Shalit, Uri and Johansson, Fredrik D. and Sontag, David},
  
  keywords = {Machine Learning (stat.ML), Artificial Intelligence (cs.AI), Machine Learning (cs.LG), FOS: Computer and information sciences, FOS: Computer and information sciences},
  
  title = {Estimating individual treatment effect: generalization bounds and algorithms},
  
  publisher = {arXiv},
  
  year = {2016},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}


@article{DisabillityAccrual,
author = {Pietro Iaffaldano and Giuseppe Lucisano and Helmut Butzkueven and Jan Hillert and Robert Hyde and Nils Koch-Henriksen and Melinda Magyari and Fabio Pellegrini and Tim Spelman and Per Soelberg Sørensen and Sandra Vukusic and Maria Trojano},
title ={Early treatment delays long-term disability accrual in RRMS: Results from the BMSD network},
journal = {Multiple Sclerosis Journal},
volume = {27},
number = {10},
pages = {1543-1555},
year = {2021},
doi = {10.1177/13524585211010128},
    note ={PMID: 33900144},

URL = { 
        https://doi.org/10.1177/13524585211010128
    
},
eprint = { 
        https://doi.org/10.1177/13524585211010128
    
}
,
    abstract = { Background:The optimal timing of treatment starts for achieving the best control on the long-term disability accumulation in multiple sclerosis (MS) is still to be defined.Objective:The aim of this study was to estimate the optimal time to start disease-modifying therapies (DMTs) to prevent the long-term disability accumulation in MS, using a pooled dataset from the Big Multiple Sclerosis Data (BMSD) network.Methods:Multivariable Cox regression models adjusted for the time to first treatment start from disease onset (in quintiles) were used. To mitigate the impact of potential biases, a set of pairwise propensity score (PS)-matched analyses were performed. The first quintile, including patients treated within 1.2 years from onset, was used as reference.Results:A cohort of 11,871 patients (median follow-up after treatment start: 13.2 years) was analyzed. A 3- and 12-month confirmed disability worsening event and irreversible Expanded Disability Status Scale (EDSS) 4.0 and 6.0 scores were reached by 7062 (59.5\%), 4138 (34.9\%), 3209 (31.1\%), and 1909 (16.5\%) patients, respectively. The risk of reaching all the disability outcomes was significantly lower (p < 0.0004) for the first quintile patients’ group.Conclusion:Real-world data from the BMSD demonstrate that DMTs should be commenced within 1.2 years from the disease onset to reduce the risk of disability accumulation over the long term. }
}

@TechReport{CountryUncertainty,
  author={Magne Mogstad and Joseph P. Romano and Azeem Shaikh and Daniel Wilhelm},
  title={{Inference for Ranks with Applications to Mobility across Neighborhoods and Academic Achievement across Countries}},
  year=2020,
  month=Mar,
  institution={National Bureau of Economic Research, Inc},
  type={NBER Working Papers},
  url={https://ideas.repec.org/p/nbr/nberwo/26883.html},
  number={26883},
  abstract={It is often desired to rank diﬀerent populations according to the value of some feature of each population. For example, it may be desired to rank neighborhoods according to some measure of intergenerational mobility or countries according to some measure of academic achievement. These rankings are invariably computed using estimates rather than the true values of these features. As a result, there may be considerable uncertainty concerning the rank of each population. In this paper, we consider the problem of accounting for such uncertainty by constructing conﬁdence sets for the rank of each population. We consider both the problem of constructing marginal conﬁdence sets for the rank of a particular population as well as simultaneous conﬁdence sets for the ranks of all populations. We show how to construct such conﬁdence sets under weak assumptions. An important feature of all of our constructions is that they remain computationally feasible even when the number of populations is very large. We apply our theoretical results to re-examine the rankings of both neighborhoods in the United States in terms of intergenerational mobility and developed countries in terms of academic achievement. The conclusions about which countries do best and worst at reading, math, and science are fairly robust to accounting for uncertainty. The conﬁdence sets for the ranking of the 50 most populous commuting zones by measures of mobility are also found to be small. These rankings, however, become much less informative if one includes all commuting zones, if one considers neighborhoods at a more granular level (counties, Census tracts), or if one uses movers across areas to address concerns about selection.},
  keywords={},
  doi={},
}

@article{PatientInvolveDMT,
title = {Unmet needs, burden of treatment, and patient engagement in multiple sclerosis: A combined perspective from the MS in the 21st Century Steering Group},
journal = {Multiple Sclerosis and Related Disorders},
volume = {19},
pages = {153-160},
year = {2018},
issn = {2211-0348},
doi = {https://doi.org/10.1016/j.msard.2017.11.013},
url = {https://www.sciencedirect.com/science/article/pii/S2211034817303267},
author = {Peter Rieckmann and Diego Centonze and Irina Elovaara and Gavin Giovannoni and Eva Havrdová and Jurg Kesselring and Gisela Kobelt and Dawn Langdon and Sarah A Morrow and Celia Oreja-Guevara and Sven Schippling and Christoph Thalheim and Heidi Thompson and Patrick Vermersch and Karen Aston and Birgit Bauer and Christy Demory and Maria Paz Giambastiani and Jana Hlavacova and Jocelyne Nouvet-Gire and George Pepper and Maija Pontaga and Emma Rogan and Chrystal Rogalski and Pieter {van Galen} and Ali-Frédéric Ben-Amor},
keywords = {Burden of treatment, Shared decision-making, Education, Unmet needs, Communication},
abstract = {Background
Patient engagement is vital in multiple sclerosis (MS) in order to optimise outcomes for patients, society and healthcare systems. It is essential to involve all stakeholders in potential solutions, working in a multidisciplinary way to ensure that people with MS (PwMS) are included in shared decision-making and disease management. To start this process, a collaborative, open environment between PwMS and healthcare professionals (HCPs) is required so that similarities and disparities in the perception of key areas in patient care and unmet needs can be identified. With this patient-centred approach in mind, in 2016 the MS in the 21st Century Steering Group formed a unique collaboration to include PwMS in the Steering Group to provide a platform for the patient voice.
Methods
The MS in the 21st Century initiative set out to foster engagement through a series of open-forum joint workshops. The aims of these workshops were: to identify similarities and disparities in the perception and prioritisation in three key areas (unmet needs, the treatment burden in MS, and factors that impact patient engagement), and to provide practical advice on how the gaps in perception and understanding in these key areas could be bridged.
Results
Combined practical advice and direction are provided here as eight actions: 1. Improve communication to raise the quality of HCP–patient interaction and optimise the limited time available for consultations. 2. Heighten the awareness of ‘hidden’ disease symptoms and how these can be managed. 3. Improve the dialogue surrounding the benefit versus risk issues of therapies to help patients become fully informed and active participants in their healthcare decisions. 4. Provide accurate, lucid information in an easily accessible format from reliable sources. 5. Encourage HCPs and multidisciplinary teams to acquire and share new knowledge and information among their teams and with PwMS. 6. Foster greater understanding and awareness of challenges faced by PwMS and HCPs in treating MS. 7. Collaborate to develop local education, communication and patient-engagement initiatives. 8. Motivate PwMS to become advocates for self-management in MS care.
Conclusion
Our study of PwMS and HCPs in the MS in the 21st Century initiative has highlighted eight practical actions. These actions identify how differences and gaps in unmet needs, treatment burden, and patient engagement between PwMS and HCPs can be bridged to improve MS disease management. Of particular interest now are patient-centred educational resources that can be used during time-limited consultations to enhance understanding of disease and improve communication. Actively bridging these gaps in a joint approach enables PwMS to take part in shared decision-making; with improved communication and reliable information, patients can make informed decisions with their HCPs, as part of their own personalised disease management.}
}

@article{RelapsesCDPprediction,
author = {Stühler, E. and Stefan, Braune and Lionetto, F. and Heer, Y. and Jules, E. and Westermann, C. and Bergmann, Arnfin and Hövell, P.},
year = {2020},
month = {02},
pages = {24},
title = {Framework for personalized prediction of treatment response in relapsing remitting multiple sclerosis},
volume = {20},
journal = {BMC Medical Research Methodology},
doi = {10.1186/s12874-020-0906-6}
}
@article{EffectOfConfidence,
  author    = {Yunfeng Zhang and
               Q. Vera Liao and
               Rachel K. E. Bellamy},
  title     = {Effect of Confidence and Explanation on Accuracy and Trust Calibration
               in AI-Assisted Decision Making},
  journal   = {CoRR},
  volume    = {abs/2001.02114},
  year      = {2020},
  url       = {http://arxiv.org/abs/2001.02114},
  eprinttype = {arXiv},
  eprint    = {2001.02114},
  timestamp = {Mon, 13 Jan 2020 12:40:17 +0100},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2001-02114.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}
@article{DevValClinRRMS,
	doi = {10.1186/s41512-021-00106-6},
	url = {https://doi.org/10.11862Fs41512-021-00106-6},
  
	year = 2021,
	month = {oct},
	publisher = {Springer Science and Business Media {LLC}},
	volume = {5},
	number = {1},
  
	author = {Konstantina Chalkou and Ewout Steyerberg and Patrick Bossuyt and Suvitha Subramaniam and Pascal Benkert and Jens Kuhle and Giulio Disanto and Ludwig Kappos and Chiara Zecca and Matthias Egger and Georgia Salanti},
  
	title = {Development, validation and clinical usefulness of a prognostic model for relapse in relapsing-remitting multiple sclerosis},
  
	journal = {Diagnostic and Prognostic Research}
}
 @article{Nagpal2022,
  title={Counterfactual Phenotyping with Censored Time-to-Events},
  author={Nagpal, Chirag and Goswami, Mononito and Dufendach, Keith and Dubrawski, Artur},
  journal={arXiv preprint arXiv:2202.11089},
  year={2022}
  }
  @misc{he2015deepResNet,
      title={Deep Residual Learning for Image Recognition}, 
      author={Kaiming He and Xiangyu Zhang and Shaoqing Ren and Jian Sun},
      year={2015},
      eprint={1512.03385},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}
@article {FaletPMStreatmenteffect,
	author = {Falet, Jean-Pierre R. and Durso-Finley, Joshua and Nichyporuk, Brennan and Schroeter, Julien and Bovis, Francesca and Sormani, Maria-Pia and Precup, Doina and Arbel, Tal and Arnold, Douglas Lorne},
	title = {Estimating treatment effect for individuals with progressive multiple sclerosis using deep learning},
	elocation-id = {2021.10.31.21265690},
	year = {2021},
	doi = {10.1101/2021.10.31.21265690},
	publisher = {Cold Spring Harbor Laboratory Press},
	abstract = {Modeling treatment effect could identify a subgroup of individuals who experience greater benefit from disease modifying therapy, allowing for predictive enrichment to increase the power of future clinical trials. We use deep learning to estimate the conditional average treatment effect for individuals taking disease modifying therapies for multiple sclerosis, using their baseline clinical and imaging characteristics. Data were obtained as part of three placebo-controlled randomized clinical trials: ORATORIO, OLYMPUS and ARPEGGIO, investigating the efficacy of ocrelizumab, rituximab and laquinimod, respectively. A shuffled mix of participants having received ocrelizumab or rituximab, anti-CD20-antibodies, was separated into a training (70\%) and testing (30\%) dataset, but we also performed nested cross-validation to improve the generalization error estimate. Data from ARPEGGIO served as additional external validation. An ensemble of multitask multilayer perceptrons was trained to predict the rate of disability progression on both active treatment and placebo to estimate the conditional average treatment effect. The model was able to separate responders and non-responders across a range of predicted effect sizes. Notably, the average treatment effect for the anti-CD20-antibody test set during nested cross-validation was significantly greater when selecting the model{\textquoteright}s prediction for the top 50\% (HR 0.625, p=0.008) or the top 25\% (HR 0.521, p=0.013) most responsive individuals, compared to HR 0.835 (p=0.154) for the entire group. The model trained on the anti-CD20-antibody dataset could also identify responders to laquinimod, finding a significant treatment effect in the top 30\% of individuals (HR 0.352, p=0.043). We observed enrichment across a broad range of baseline features in the responder subgroups: younger, more men, shorter disease duration, higher disability scores, and more lesional activity. By simulating a 1-year study where only the 50\% predicted to be most responsive are randomized, we could achieve 80\% power to detect a significant difference with 6 times less participants than a clinical trial without enrichment. Subgroups of individuals with primary progressive multiple sclerosis who respond favourably to disease modifying therapies can therefore be identified based on their baseline characteristics, even when no significant treatment effect can be found at the whole-group level. The approach allows for predictive enrichment of future clinical trials, as well as personalized treatment selection in the clinic.Competing Interest StatementArnold, DL, reports consulting fees from Albert Charitable Trust, Alexion Pharma, Biogen, Celgene, Frequency Therapeutics, Genentech, Med-Ex Learning, Merck, Novartis, Population Council, Receptos, Roche, and Sanofi-Aventis, grants from Biogen, Immunotec and Novartis, and an equity interest in NeuroRx. Sormani, MP, has received personal compensation for consulting services and for speaking activities from Merck, Teva, Novartis, Roche, Sanofi Genzyme, Medday, GeNeuro, and Biogen. Precup, D, works part-time for DeepMind. The remaining authors report no competing interests.Funding StatementThis investigation was supported (in part) by an award from the International Progressive Multiple Sclerosis Alliance (award reference number PA-1412-02420), by an endMS Personnel Award from the Multiple Sclerosis Society of Canada (Falet, JR), and by a Canada Graduate Scholarship-Masters Award from the Canadian Institutes of Health Research (Falet, JR). Falet, JR is also being supported through the Fonds de recherche Sant{\'e} / Minist{\`e}re de la Sant{\'e} et des Services sociaux training program for specialty medicine residents with an interest in pursuing a research career, Phase 1.Author DeclarationsI confirm all relevant ethical guidelines have been followed, and any necessary IRB and/or ethics committee approvals have been obtained.YesThe details of the IRB/oversight body that provided approval or exemption for the research described are given below:Ethics committee of the Montreal Neurological Institute gave ethical approval for this work.I confirm that all necessary patient/participant consent has been obtained and the appropriate institutional forms have been archived, and that any patient/participant/sample identifiers included were not known to anyone (e.g., hospital staff, patients or participants themselves) outside the research group so cannot be used to identify individuals.YesI understand that all clinical trials and any other prospective interventional studies must be registered with an ICMJE-approved registry, such as ClinicalTrials.gov. I confirm that any such study reported in the manuscript has been registered and the trial registration ID is provided (note: if posting a prospective study registered retrospectively, please provide a statement in the trial ID field explaining why the study was not registered in advance).YesI have followed all appropriate research reporting guidelines and uploaded the relevant EQUATOR Network research reporting checklist(s) and other pertinent material as supplementary files, if applicable.YesData used in this work are controlled by pharmaceutical companies and therefore are not publicly available. Access requests should be forwarded to data controllers via the corresponding author.CATEConditional average treatment effectCDPConfirmed Disability ProgressionCPHCox Proportional HazardsCVCross-validationEDSSExpanded Disability Status ScaleGadGadolinium-enhancing lesionITEIndividual treatment effectMLPMulti-layer perceptronPPMSPrimary progressive multiple sclerosisRRMSRelapsing-remitting multiple sclerosis},
	URL = {https://www.medrxiv.org/content/early/2021/11/01/2021.10.31.21265690},
	eprint = {https://www.medrxiv.org/content/early/2021/11/01/2021.10.31.21265690.full.pdf},
	journal = {medRxiv}
}


@InProceedings{AccuracyRejectionCurves,
  title = 	 {Accuracy-Rejection Curves (ARCs) for Comparing Classification Methods with a Reject Option},
  author = 	 {Nadeem, Malik Sajjad Ahmed and Zucker, Jean-Daniel and Hanczar, Blaise},
  booktitle = 	 {Proceedings of the third International Workshop on Machine Learning in Systems Biology},
  pages = 	 {65--81},
  year = 	 {2009},
  editor = 	 {Džeroski, Sašo and Guerts, Pierre and Rousu, Juho},
  volume = 	 {8},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {Ljubljana, Slovenia},
  month = 	 {05--06 Sep},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v8/nadeem10a/nadeem10a.pdf},
  url = 	 {https://proceedings.mlr.press/v8/nadeem10a.html},
  abstract = 	 {Data extracted from microarrays are now considered an important source of knowledge about various diseases. Several studies based on microarray data and the use of receiver operating characteristics (ROC) graphs have compared supervised machine learning approaches. These comparisons are based on classification schemes in which all samples are classified, regardless of the degree of confidence associated with the classification of a particular sample on the basis of a given classifier. In the domain of healthcare, it is safer to refrain from classifying a sample if the confidence assigned to the classification is not high enough, rather than classifying all samples even if confidence is low. We describe an approach in which the performance of different classifiers is compared, with the possibility of rejection, based on several reject areas. Using a tradeoff between accuracy and rejection, we propose the use of accuracy-rejection curves (ARCs) and three types of relationship between ARCs for comparisons of the ARCs of two classifiers. Empirical results based on purely synthetic data, semi-synthetic data (generated from real data obtained from patients) and public microarray data for binary classification problems demonstrate the efficacy of this method.}
}
@article{JessonCausalFailure,
  author    = {Andrew Jesson and
               S{\"{o}}ren Mindermann and
               Uri Shalit and
               Yarin Gal},
  title     = {Identifying Causal Effect Inference Failure with Uncertainty-Aware
               Models},
  journal   = {CoRR},
  volume    = {abs/2007.00163},
  year      = {2020},
  url       = {https://arxiv.org/abs/2007.00163},
  eprinttype = {arXiv},
  eprint    = {2007.00163},
  timestamp = {Mon, 06 Jul 2020 15:26:01 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2007-00163.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}  
@book{BishopMLPR,
author = {Bishop, Christopher M.},
title = {Pattern Recognition and Machine Learning (Information Science and Statistics)},
year = {2006},
isbn = {0387310738},
publisher = {Springer-Verlag},
address = {Berlin, Heidelberg}
}

@article{RioScore,
author = {J Río and À Rovira and M Tintoré and E Huerga and C Nos and N Tellez and C Tur and M Comabella and X Montalban},
title ={Relationship between MRI lesion activity and response to IFN-Beta in relapsing–remitting multiple sclerosis patients},
journal = {Multiple Sclerosis Journal},
volume = {14},
number = {4},
pages = {479-484},
year = {2008},
doi = {10.1177/1352458507085555},
    note ={PMID: 18562504}
}

@article{MPScoringCoxPH,
author = {MP Sormani and J Rio and M Tintorè and A Signori and D Li and P Cornelisse and B Stubinski and ML Stromillo and X Montalban and N De Stefano},
title ={Scoring treatment response in patients with relapsing multiple sclerosis},
journal = {Multiple Sclerosis Journal},
volume = {19},
number = {5},
pages = {605-612},
year = {2013},
doi = {10.1177/1352458512460605},
    note ={PMID: 23012253},

URL = { 
        https://doi.org/10.1177/1352458512460605
    
},
eprint = { 
        https://doi.org/10.1177/1352458512460605
    
}
}
@article{ZhaoCTS,
  author    = {Yan Zhao and
               Xiao Fang and
               David Simchi{-}Levi},
  title     = {Uplift Modeling with Multiple Treatments and General Response Types},
  journal   = {CoRR},
  volume    = {abs/1705.08492},
  year      = {2017},
  url       = {http://arxiv.org/abs/1705.08492},
  eprinttype = {arXiv},
  eprint    = {1705.08492},
  timestamp = {Wed, 17 Jul 2019 09:03:56 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/ZhaoFS17.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}
@misc{louizos2017causal,
      title={Causal Effect Inference with Deep Latent-Variable Models}, 
      author={Christos Louizos and Uri Shalit and Joris Mooij and David Sontag and Richard Zemel and Max Welling},
      year={2017},
      eprint={1705.08821},
      archivePrefix={arXiv},
      primaryClass={stat.ML}
}
@misc{shalit2017TARNET,
      title={Estimating individual treatment effect: generalization bounds and algorithms}, 
      author={Uri Shalit and Fredrik D. Johansson and David Sontag},
      year={2017},
      eprint={1606.03976},
      archivePrefix={arXiv},
      primaryClass={stat.ML}
}
@misc{shi2019adaptingDRAGONNET,
      title={Adapting Neural Networks for the Estimation of Treatment Effects}, 
      author={Claudia Shi and David M. Blei and Victor Veitch},
      year={2019},
      eprint={1906.02120},
      archivePrefix={arXiv},
      primaryClass={stat.ML}
}

@InProceedings{pmlr-v102-tousignant19a,
  title = 	 {Prediction of Disease Progression in Multiple Sclerosis Patients using Deep Learning Analysis of MRI Data},
  author =       {Tousignant, Adrian and Lema\^itre, Paul and Precup, Doina and Arnold, Douglas L. and Arbel, Tal},
  booktitle = 	 {Proceedings of The 2nd International Conference on Medical Imaging with Deep Learning},
  pages = 	 {483--492},
  year = 	 {2019},
  editor = 	 {Cardoso, M. Jorge and Feragen, Aasa and Glocker, Ben and Konukoglu, Ender and Oguz, Ipek and Unal, Gozde and Vercauteren, Tom},
  volume = 	 {102},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {08--10 Jul},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v102/tousignant19a/tousignant19a.pdf},
  url = 	 {https://proceedings.mlr.press/v102/tousignant19a.html},
  abstract = 	 {We present the first automatic end-to-end deep learning framework for the prediction of future patient disability progression (one year from baseline) based on multi-modal brain Magnetic Resonance Images (MRI) of patients with Multiple Sclerosis (MS). The model uses parallel convolutional pathways, an idea introduced by the popular Inception net&nbsp;{{Szegedy et&nbsp;al.}} ({2015}) and is trained and tested on two large proprietary, multi-scanner, multi-center, clinical trial datasets of patients with Relapsing-Remitting Multiple Sclerosis (RRMS). Experiments on 465 patients on the placebo arms of the trials indicate that the model can accurately predict future disease progression, measured by a sustained increase in the extended disability status scale (EDSS) score over time.  Using only the multi-modal MRI provided at baseline, the model achieves an AUC of 0.66 ± 0.055. However, when supplemental lesion label masks are provided as inputs as well, the AUC increases to 0.701 ± 0.027. Furthermore, we demonstrate that uncertainty estimates based on Monte Carlo dropout sample variance correlate with errors made by the model. Clinicians provided with the predictions computed by the model can therefore use the associated uncertainty estimates to assess which scans require further examination.}
}

@article{QALYanalysis,
title = {Cost-utility of First-line Disease-modifying Treatments for Relapsing–Remitting Multiple Sclerosis},
journal = {Clinical Therapeutics},
volume = {39},
number = {3},
pages = {537-557.e10},
year = {2017},
issn = {0149-2918},
doi = {https://doi.org/10.1016/j.clinthera.2017.01.028},
url = {https://www.sciencedirect.com/science/article/pii/S0149291817300747},
author = {Erkki Soini and Jaana Joutseno and Marja-Liisa Sumelahti},
keywords = {cost-effectiveness, dimethyl fumarate, economic evaluation, glatiramer acetate, interferon-β, teriflunomide},
abstract = {Purpose
This study evaluated the cost-effectiveness of first-line treatments of relapsing–remitting multiple sclerosis (RRMS) (dimethyl fumarate [DMF] 240 mg PO BID, teriflunomide 14 mg once daily, glatiramer acetate 20 mg SC once daily, interferon [IFN]-β1a 44 µg TIW, IFN-β1b 250 µg EOD, and IFN-β1a 30 µg IM QW) and best supportive care (BSC) in the health care payer setting in Finland.
Methods
The primary outcome was the modeled incremental cost-effectiveness ratio (ICER; €/quality-adjusted life-year [QALY] gained, 3%/y discounting). Markov cohort modeling with a 15-year time horizon was employed. During each 1-year modeling cycle, patients either maintained the Expanded Disability Status Scale (EDSS) score or experienced progression, developed secondary progressive MS (SPMS) or showed EDSS progression in SPMS, experienced relapse with/without hospitalization, experienced an adverse event (AE), or died. Patients׳ characteristics, RRMS progression probabilities, and standardized mortality ratios were derived from a registry of patients with MS in Finland. A mixed-treatment comparison (MTC) informed the treatment effects. Finnish EuroQol Five-Dimensional Questionnaire, Three-Level Version quality-of-life and direct-cost estimates associated with EDSS scores, relapses, and AEs were applied. Four approaches were used to assess the outcomes: cost-effectiveness plane and efficiency frontiers (relative value of efficient treatments); cost-effectiveness acceptability frontier, which demonstrated optimal treatment to maximize net benefit; Bayesian treatment ranking (BTR); and an impact investment assessment (IIA; a cost-benefit assessment), which increased the clinical interpretation and appeal of modeled outcomes in terms of absolute benefit gained with fixed drug-related budget. Robustness of results was tested extensively with sensitivity analyses.
Findings
Based on the modeled results, teriflunomide was less costly, with greater QALYs, versus glatiramer acetate and the IFNs. Teriflunomide had the lowest ICER (24,081) versus BSC. DMF brought marginally more QALYs (0.089) than did teriflunomide, with greater costs over the 15 years. The ICER for DMF versus teriflunomide was 75,431. Teriflunomide had >50% cost-effectiveness probabilities with a willingness-to-pay threshold of <€77,416/QALY gained. According to BTR, teriflunomide was first-best among the disease-modifying therapies, with potential willingness-to-pay thresholds of up to €68,000/QALY gained. In the IIA, teriflunomide was associated with the longest incremental quality-adjusted survival and time without cane use. Generally, primary outcomes results were robust, based on the sensitivity analyses. The results were sensitive only to large changes in analysis perspective or mixed-treatment comparison.
Implications
The results were sensitive only to large changes in analysis perspective or MTC. Based on the analyses, teriflunomide was cost-effective versus BSC or DMF with the common threshold values, was dominant versus other first-line RRMS treatments, and provided the greatest impact on investment. Teriflunomide is potentially the most cost-effective option among first-line treatments of RRMS in Finland.}
}

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

